Carbon nanotube with pressure inducing pseudogaps: Kondo effect study

In this work we are interested to studying the Kondo effect present in a system with a $T$-shape ligation between a single-wall carbon nanotube (SWNT) and a magnetic impurity. The system has been studied under hydrostatic pressure and it was observed the opening of the gap in the density of states of the zigzag metallic tube. The pressure can be modeled by the Pierls instability and in this work we consider the out-of-plane distortion. A tight-binding approximation is used to calculate the SWNT Green's functions with hydrostatic pressure applied. We studied the disappearance of the Kondo peak as the gap opens. Moreover, we observed the strong influence of the pressure in the conductance curve that can be explained by the variation of Kondo peak height. The Kondo effect was reproduced with the atomic approach with $U\rightarrow\infty$ developed previously. Results of the electronic density of states and curves of the conductance are presented.

==> elsart4.txt <==
elsart4.cls is a documentclass for authors of Elsevier Science
journals who wish to prepare their 
articles with LaTeX2e. It provides
a two-column layout according to Elsevier Science's standard style
4. 
It should be invoked as:

\documentclass{elsart4}

The package elsart.cls should also be available on 
your machine. It
will automatically be loaded.

elsart4.cls is a modification of the layout of elsart.cls, 
the
preprint document class of Elsevier Science. Files should be marked up
according to the instructions 
or elsart.cls. See the guidelines and
template file for elsart on Elsevier Science's web site,

www.elsevier.com/locate/latex; see also the other documentation for
authors on the same web page.


